Convexification Techniques for Fractional Programs

This paper develops a correspondence relating convex hulls of fractional functions with those of polynomial functions over the same domain. Using this result, we develop a number of new reformulations and relaxations for fractional programming problems. First, we relate 0-1 problems involving a ratio of affine functions with the boolean quadric polytope, and use inequalities for the latter to develop tighter formulations for the former. Second, we derive a new formulation to optimize a ratio of quadratic functions over a polytope using copositive programming. Third, we show that univariate fractional functions can be convexified using moment hulls. Fourth, we develop a new hierarchy of relaxations that converges finitely to the simultaneous convex hull of a collection of ratios of affine functions of 0-1 variables. Finally, we demonstrate theoretically and computationally that our techniques close a significant gap relative to state-of-the-art relaxations, require much less computational effort, and can solve larger problem instances.

==> cdf.txt <==
poi 	size5	size9	size13
-0.01	0.0	0.0	0.02
0.0	0.41	0.42	0.48
0.01	0.44	0.53	0.52
0.02	0.47	0.54	0.53
0.03	0.48	0.57	0.54
0.04	0.49	0.57	0.56
0.05	0.51	0.6	0.56
0.06	0.54	0.61	0.56
0.07	0.54	0.65	0.57
0.08	0.54	0.68	0.58
0.09	0.55	0.7	0.59
0.1	0.57	0.7	0.6
0.11	0.58	0.72	0.61
0.12	0.6	0.74	0.62
0.13	0.6	0.75	0.65
0.14	0.6	0.76	0.67
0.15	0.61	0.76	0.67
0.16	0.64	0.76	0.68
0.17	0.64	0.77	0.7
0.18	0.65	0.77	0.7
0.19	0.66	0.77	0.7
0.2	0.69	0.79	0.7
0.21	0.72	0.81	0.72
0.22	0.75	0.81	0.73
0.23	0.76	0.81	0.74
0.24	0.8	0.84	0.79
0.25	0.8	0.87	0.79
0.26	0.81	0.87	0.8
0.27	0.82	0.87	0.8
0.28	0.83	0.88	0.81
0.29	0.84	0.89	0.84
0.3	0.86	0.9	0.86
0.31	0.88	0.91	0.86
0.32	0.9	0.92	0.87
0.33	0.92	0.95	0.88
0.34	0.96	0.96	0.88
0.35	0.96	0.97	0.88
0.36	0.96	0.97	0.89
0.37	0.97	0.98	0.89
0.38	0.97	0.99	0.9
0.39	0.98	0.99	0.91
0.4	0.98	0.99	0.93
0.41	0.98	0.99	0.93
0.42	0.98	1.0	0.94
0.43	0.99	1.0	0.94
0.44	0.99	1.0	0.95
0.45	0.99	1.0	0.95
0.46	0.99	1.0	0.96
0.47	0.99	1.0	0.96
0.48	0.99	1.0	0.96
0.49	0.99	1.0	0.96
0.5	0.99	1.0	0.96
0.51	1.0	1.0	0.96
0.52	1.0	1.0	0.97
0.53	1.0	1.0	0.97
0.54	1.0	1.0	0.97
0.55	1.0	1.0	0.97
0.56	1.0	1.0	0.98
0.57	1.0	1.0	0.98
0.58	1.0	1.0	0.98
0.59	1.0	1.0	0.99
0.6	1.0	1.0	0.99
0.61	1.0	1.0	0.99
0.62	1.0	1.0	0.99
0.63	1.0	1.0	0.99
0.64	1.0	1.0	0.99
0.65	1.0	1.0	1.0
0.66	1.0	1.0	1.0
0.67	1.0	1.0	1.0
0.68	1.0	1.0	1.0
0.69	1.0	1.0	1.0
0.7	1.0	1.0	1.0
0.71	1.0	1.0	1.0
0.72	1.0	1.0	1.0
0.73	1.0	1.0	1.0
0.74	1.0	1.0	1.0
0.75	1.0	1.0	1.0
0.76	1.0	1.0	1.0
0.77	1.0	1.0	1.0
0.78	1.0	1.0	1.0
0.79	1.0	1.0	1.0
0.8	1.0	1.0	1.0
0.81	1.0	1.0	1.0
0.82	1.0	1.0	1.0
0.83	1.0	1.0	1.0
0.84	1.0	1.0	1.0
0.85	1.0	1.0	1.0
0.86	1.0	1.0	1.0
0.87	1.0	1.0	1.0
0.88	1.0	1.0	1.0
0.89	1.0	1.0	1.0
0.9	1.0	1.0	1.0
0.91	1.0	1.0	1.0
0.92	1.0	1.0	1.0
0.93	1.0	1.0	1.0
0.94	1.0	1.0	1.0
0.95	1.0	1.0	1.0
0.96	1.0	1.0	1.0
0.97	1.0	1.0	1.0
0.98	1.0	1.0	1.0
0.99	1.0	1.0	1.0
1.0	1.0	1.0	1.0
1.01	1.0	1.0	1.0


==> oberwolfach.txt <==
Convexification techniques for fractional programming

(some ideas)
A huge number of convex relaxations has been proposed for products while few for fractions.  In this talk, we present an equivalence of convexification between fractions and products. This allow us to leverage BQP, Semidefinite and Copositive relaxations from the product side to generate tight relaxations for various fractional programming problems. Moreover, the equivalence brings hardness results from the product side to the fraction side. Last, we extend our results to simultaneous conveification of multiple fractions. We also present a computational study to demostrate the quality of our relaxations. 

In this talk, we consider simultaneous convexification of fractional functions, a problem with many applications such as densest subgraph, assortment planning, and distillation configuration design. Our key insight relates this convexification problem with a common denominator to another involving products instead of fractions. This allows us to leverage BQP, semidefinite programming, copositive programming, and moment relaxations to develop new relaxations and inequalities for fractional programs. Our results give new insights into Charnes-Cooper transformation and Megiddo's algorithm for linear and combinatorial fractional programming. The result also sheds new light on hardness of fractional programming problems. For the case involving multiple denominators, we present a hierarchy of relaxations that converges to the convex hull. Finally, we present computational results to demonstrate the improved quality of our relaxations. 

This work is joint with Siyue Liu and Taotao He.

